Towards Automated Cyber Threat Intelligence Elicitation in Underground Forums

Cyber threat intelligence from underground forums has traditionally relied on passive monitoring. However, as users have become more aware of large-scale data collection, valuable intelligence has become increasingly rare in open forums, often migrating instead to private or harder-to-reach spaces, making passive approaches inadequate. Building on the intuition that relevant information can be obtained through active elicitation, this paper presents DarkBot, to the best of our knowledge, the first multi-agent LLM-based system for active CTI elicitation in underground forums. DarkBot decomposes the interaction task across eleven specialized agents organized into three functional blocks: engagement gating for relevance and safety filtering, context-aware question generation driven by MITRE ATT&CK tactics, and linguistic style adaptation to better align with real forum users. In a controlled evaluation across 100 CrimeBB conversations, the system recovered 72.8% of the validated MITRE ATT&CK techniques present in the original discussions by observing only the initial post at the start of each interaction, and it consistently outperformed a monolithic baseline. The proposed layered safety design contained all injected jailbreak attempts at the pipeline level. These results were further supported by real-world experiments: in a prospective matched deployment, threads assigned to DarkBot accumulated an average of 3.85 more CTI entities than their controls over seven days, and across 104 live forum conversations, the system elicited CTI-relevant disclosures without observed account suspensions, moderator interventions, or explicit accusations of automated participation.

==> Data/umap_AnnaWegmann_Style-Embedding_dread.csv <==
x,y,type
11.409031,8.877393,1
13.014328,5.002292,1
8.659384,-0.296486,1
11.842833,5.051136,1
14.787687,3.558724,1
13.452439,5.907909,1
14.798926,3.547367,1
9.817487,-0.512679,1
11.141661,-1.687696,1
13.505419,7.924367,1
12.923831,5.090340,1
12.409620,4.915383,1
13.517835,7.947228,1
12.641854,5.256432,1
11.034702,7.874588,1
10.308795,9.717381,1
8.787130,-0.319427,1
9.533365,-1.463190,1
11.225211,-1.765791,1
11.358125,-2.022046,1
10.532022,6.635086,1
12.133665,7.802762,1
13.515607,7.916115,1
10.419238,9.135224,1
10.253660,9.345010,1
12.078699,4.621070,1
10.346068,8.991255,1
10.803300,7.938641,1
11.321991,-2.004190,1
12.474176,5.327284,1
14.726387,3.616386,1
12.144417,5.582220,1
11.684764,4.794989,1
13.156733,7.888145,1
12.957382,5.031213,1
11.254022,-1.670111,1
11.267911,-1.756171,1
11.312719,-1.726726,1
12.451897,4.456691,1
12.577111,5.118948,1
9.107653,4.756292,1
9.122174,-0.659180,1
11.310703,8.835905,1
14.810883,3.535861,1
11.336762,7.928049,1
11.410176,7.950378,1
14.618958,3.708120,1
13.592383,6.129145,1
10.759456,8.875050,1
12.552842,5.074509,1
11.014426,-1.853444,1
11.008825,7.848108,1
12.339436,4.715103,1
10.941656,9.290002,1
13.665885,6.197029,1
14.872835,3.474226,1
11.143689,7.655556,1
12.879303,5.089715,1
10.304642,9.661661,1
11.238764,-1.809160,1
14.740811,3.597435,1
11.806052,8.907896,1
10.774716,7.845928,1
12.600713,5.308348,1
11.309255,-2.186997,1
12.622324,7.843928,1
11.428723,7.483930,1
11.303010,-1.972728,1
11.648065,5.418310,1
12.878646,5.141758,1
11.498404,8.049846,1
10.996702,9.965386,1
12.570720,7.772671,1
12.479497,7.631737,1
12.878101,5.076210,1
10.471744,8.962955,1
13.557173,7.684330,1
14.801136,3.545686,1
14.815211,3.532059,1
12.950767,6.245311,1
14.828822,3.518407,1
9.904335,-1.650385,1
11.436309,8.330290,1
13.526298,8.002233,1
12.773214,7.667898,1
13.509425,7.660293,1
11.392677,-2.026979,1
11.310818,5.902973,1
12.631934,4.861880,1
8.875154,4.594962,1
9.687543,-1.624041,1
11.639565,8.273505,1
8.698289,-0.293879,1
11.298584,8.728803,1
12.652506,7.857777,1
11.519016,8.281648,0
8.389547,-2.394871,0
11.804950,7.013402,0
-1.270791,-1.249152,0
10.833194,-1.274697,0
10.292778,9.819408,0
11.904468,4.443240,0
8.554375,6.686152,0
10.394960,10.146008,0
10.923569,9.906801,0
10.967630,9.972255,0
11.043822,10.055875,0
12.811563,8.912862,0
7.657335,4.239923,0
11.074523,9.977551,0
9.122505,5.019491,0
10.794933,-1.197074,0
11.150290,10.053540,0
10.834550,8.304639,0
10.471904,10.132880,0
7.395309,4.180034,0
11.360305,10.145256,0
11.628647,9.394315,0
11.496769,9.460761,0
9.057753,4.295012,0
11.246199,10.284945,0
10.255680,6.710112,0
11.149272,9.913162,0
10.674808,4.644920,0
11.131279,9.950763,0
8.780421,-0.337189,0
11.905503,5.000955,0
11.384439,5.368783,0
11.391472,5.363402,0
11.044422,9.394794,0
9.481078,-2.193686,0
12.396072,7.987484,0
10.487992,8.653394,0
12.500682,7.638245,0
13.638174,6.601993,0
10.202775,-1.155644,0
12.805992,9.053984,0
13.607328,7.015667,0
12.832678,7.953428,0
8.615379,6.572824,0
13.426135,8.095987,0
10.195518,6.537459,0
10.306561,10.047358,0
12.934609,6.375658,0
11.354908,-2.160923,0
10.363885,-2.470056,0
8.982330,4.364253,0
13.294718,8.380225,0
8.938712,-2.240160,0
11.532407,7.644784,0
9.899948,-2.103359,0
8.961557,-2.187679,0
8.867116,-0.289059,0
9.439198,-0.782857,0
10.938231,9.402663,0
9.776484,-2.395124,0
9.421485,-0.919200,0
8.923906,4.265467,0
11.251430,-2.237855,0
11.320740,-2.195330,0
-1.180355,-1.247102,0
9.414790,-1.088603,0
13.331123,7.174772,0
12.452707,4.479610,0
9.199323,4.708055,0
8.698882,-1.789930,0
-1.292328,-1.182803,0
8.506755,4.852882,0
8.874168,4.383512,0
-1.141780,-1.300349,0
9.480965,4.740429,0
11.911834,4.527198,0
10.441416,-2.377923,0
8.419688,-2.369924,0
11.284312,9.690845,0
11.647123,4.515553,0
10.506964,-2.408215,0
8.575305,-2.339750,0
11.030028,8.391411,0
10.147871,-2.047289,0
11.499769,4.588512,0
9.349512,-1.168558,0
11.615989,4.428570,0
8.440051,4.692831,0
10.793192,9.601042,0
10.590666,9.668029,0
8.603257,-0.428987,0
-1.371592,-1.010512,0
8.672359,-0.722675,0
9.404857,-2.719693,0
8.313380,-2.346661,0
13.670324,6.343807,0
8.669827,-1.093292,0
12.065624,7.592043,0
13.666287,6.344936,0
8.621646,-1.127699,0
9.218896,-1.268309,0
8.518430,-0.814042,0
10.533472,9.157398,0
10.727627,8.612691,0
9.749557,-1.858654,0
10.540177,-1.344275,0
8.946559,-0.467157,0
11.464690,6.638284,0
8.449904,-0.668434,0
8.676279,-1.005519,0
10.108803,-2.090538,0
8.597526,-0.517327,0
8.540696,-1.107919,0
12.698371,7.196362,0
11.521162,6.796769,0
12.383328,7.857819,0
8.520525,-0.917342,0
12.162981,7.029024,0
8.829801,-0.338291,0
11.837354,7.147559,0
7.349933,4.127395,0
9.155078,-1.626789,0
9.305631,-2.597869,0
13.384960,6.821781,0
10.348178,6.526056,0
13.550119,7.685390,0
10.248953,6.757436,0
13.540729,6.128348,0
12.881892,9.049396,0
9.623122,-2.693433,0
8.402301,4.685151,0
10.834737,8.558025,0
12.390970,6.621793,0
9.044764,4.809053,0
-1.306231,-1.213871,0
-1.139920,-1.233949,0
11.132545,5.948445,0
12.072454,8.460907,0
10.748270,9.261419,0
11.495520,4.446975,0
10.317814,-1.151958,0
12.933019,8.994548,0
8.950101,4.415882,0
9.336836,-1.822970,0
8.736700,4.597492,0
7.222846,4.140806,0
11.772073,4.367059,0
-1.302356,-1.091964,0
-1.246294,-1.235611,0
11.327216,9.752320,0
7.670905,4.286829,0
10.932864,9.355260,0
10.615281,9.971799,0
8.867085,5.165885,0
9.263519,-1.285542,0
11.930305,9.858504,0
13.713620,6.565228,0
11.273637,-1.737148,0
13.642780,6.865867,0
10.379601,10.014452,0
8.844738,4.349573,0
11.126816,9.930317,0
8.475143,-2.288411,0
8.328346,4.359664,0
12.173294,8.468602,0
-1.275337,-1.298926,0
13.708855,6.731479,0
13.707917,6.731191,0
10.695179,-1.306994,0
12.067647,4.525754,0
-1.332472,-1.065096,0
13.724771,6.676294,0
12.367322,5.548714,0
9.117576,4.975393,0
12.156608,9.612717,0
9.402957,-1.972726,0
9.144626,4.988702,0
11.329758,9.691030,0
9.348481,-2.070221,0
12.202921,8.735801,0
11.844870,9.946177,0
8.833366,-0.312472,0
9.124052,4.849584,0
9.116895,4.984217,0
9.183875,-1.512181,0
8.912209,5.247032,0
8.597988,4.730890,0
9.001525,-0.406335,0
12.247124,6.767367,0
10.809502,4.632023,0
9.442647,-2.670790,0
8.593786,4.748886,0
10.763117,-1.233770,0
12.415284,8.887847,0
11.682669,9.750143,0
11.840727,8.909865,0
11.616057,9.352667,0
-1.261916,-1.179310,0
12.566864,7.600484,0
-1.233232,-1.193352,0
-1.149052,-1.240385,0
12.834372,5.117500,0
8.326075,-2.386993,0
10.585151,9.728224,0
10.595778,9.028968,0
12.599853,6.136043,0
9.045206,-1.618688,0
8.833104,4.424263,0
9.156284,-2.348040,0
10.658123,8.124113,0
8.662933,-1.998454,0
10.525000,-1.295233,0
13.338544,8.381011,0
11.443757,8.105672,0
11.452902,4.510273,0
13.349977,6.471263,0
10.706440,9.655133,0
11.819013,7.094985,0
11.118149,9.657478,0
12.109812,7.740522,0
12.164798,7.358332,0
11.978398,9.759605,0
8.591671,4.809601,0
8.746082,-0.283641,0
11.383335,10.135749,0
11.755360,4.644417,0
11.169489,9.988564,0
11.988219,9.779557,0
7.700849,4.247922,0
11.989238,9.831296,0
11.922557,9.882850,0
13.088942,6.403517,0
11.650990,9.572024,0
12.981573,8.939046,0
8.371125,4.565830,0
10.685372,-1.203368,0
-1.211704,-1.124579,0
9.560862,4.889340,0
8.688499,6.377286,0
11.311290,4.875194,0
-1.443223,-1.164317,0
12.351148,6.376071,0
9.069165,4.743938,0
12.142475,6.575252,0
9.311136,-0.693524,0
12.466194,7.943599,0
10.399560,9.256690,0
9.145040,-0.590928,0
13.459040,7.157743,0
12.564281,5.958488,0
12.415521,4.596745,0
12.567499,6.050449,0
9.058832,-2.112702,0
10.570140,9.968543,0
12.119461,7.006261,0
10.296721,10.121144,0
10.603559,7.025627,0
10.037921,-2.249249,0
9.459016,-2.000485,0
10.295399,9.250517,0
-1.387641,-1.227452,0
10.475182,-2.474134,0
13.304199,6.324597,0
8.281705,-2.380361,0
9.375720,-2.069918,0
11.853131,4.314120,0
9.043055,4.292667,0
7.098405,4.051410,0
8.450077,-2.374695,0
8.963123,5.278959,0
8.266946,4.450553,0
13.084949,8.691815,0
9.016486,4.285449,0
-1.109947,-1.293188,0
11.606085,4.993235,0
8.516153,4.602343,0
8.285450,-2.350939,0
11.380555,5.712536,0
10.477744,-1.981428,0
11.666219,4.365905,0
9.196837,-0.603640,0
9.605158,-0.763613,0
9.287771,-2.188819,0
8.550678,6.687443,0
-1.385519,-1.283218,0
13.140380,6.393222,0
10.182697,-2.050869,0
-1.401699,-1.228260,0
8.568843,6.707269,0
13.498688,6.891157,0
10.833015,8.386456,0
8.342734,4.289910,0
10.305708,6.671721,0
8.551133,6.696409,0
9.257448,-1.218018,0
10.778728,6.044724,0
9.974986,-2.606361,0
8.835755,5.163190,0
-1.359959,-1.075538,0
-1.420047,-1.313941,0
8.869375,5.237144,0
12.215613,8.932817,0
10.611013,6.591869,0
11.397414,4.815330,0
11.660129,7.566799,0
11.868979,7.080780,0
13.399647,8.056573,0
9.021418,5.228947,0
10.844295,-1.615760,0
12.029824,7.227419,0
10.539672,9.676852,0
9.521319,-1.064639,0
12.211055,7.721763,0
9.181163,-1.359384,0
12.208129,7.365832,0
12.423649,6.485403,0
13.039609,8.775975,0
13.627445,6.888066,0
12.587944,5.000503,0
12.509410,6.278349,0
7.174650,4.088050,0
11.389237,4.742377,0
10.085156,-2.142139,0
12.874301,4.940453,0
8.518576,4.519538,0
11.191167,-2.261934,0
10.626207,10.358117,0
9.412806,-2.399076,0
10.644432,10.360932,0
10.765617,-1.233904,0
9.005001,-2.400845,0
9.887165,-0.353382,0
10.712563,-1.291628,0
10.795201,-1.183595,0
9.355898,-2.701200,0
9.918365,-0.386067,0
10.453365,6.331479,0
13.234341,8.533074,0
10.748381,-1.778552,0
9.872554,-0.403299,0
8.617747,-1.166290,0
10.448377,6.534696,0
10.081602,-1.914850,0
10.610585,7.531731,0
8.556961,-2.043775,0
10.780311,9.256289,0
10.310099,9.247101,0
12.540830,7.704498,0
7.641270,4.238723,0
11.190028,8.565111,0
8.243495,4.292384,0
10.905882,8.462430,0
9.040005,5.313827,0
10.796386,9.225982,0
10.793491,9.061356,0
8.433804,-2.355009,0
12.593637,5.802758,0
10.924556,4.597334,0
10.174573,-2.034107,0
11.631876,4.338246,0
11.132852,9.966662,0
10.194505,6.622634,0
11.805058,9.643750,0
8.764606,-1.581011,0
12.972546,8.628318,0
8.790648,-2.135217,0
10.828290,9.035915,0
11.792791,9.063396,0
8.564583,-0.356531,0
10.926616,5.848896,0
9.880958,-1.522149,0
12.353214,7.413225,0
12.016266,7.096538,0
11.600530,7.362351,0
10.259831,6.692458,0
11.750671,7.104148,0
7.170277,4.088135,0
11.120089,-1.904243,0
8.523777,4.855777,0
12.237224,6.402016,0
11.079826,7.893745,0
10.487475,6.310841,0
8.876521,-0.372458,0
12.475779,5.672646,0
9.438733,-2.751070,0
11.510122,4.867904,0
-1.416821,-1.226138,0
-1.037918,-1.226376,0
8.738890,4.448232,0
12.381247,5.802274,0
10.472839,6.291353,0
10.919537,10.458966,0
12.954816,5.107994,0
10.836842,5.975768,0
12.754564,5.363918,0
12.023699,8.810566,0
12.538372,5.589581,0
9.573145,-2.398328,0
10.309920,6.748547,0
10.516066,9.925953,0
10.803293,8.594850,0
12.075691,6.899502,0
12.467749,5.803771,0
9.366824,-2.655319,0
8.776103,-0.304445,0
9.088733,-2.109141,0
10.619699,4.579337,0
12.267900,8.751605,0
10.532802,-2.459392,0
12.169386,8.791389,0
13.638664,6.703097,0
11.871608,8.756978,0
10.555425,6.239539,0
10.788327,8.588880,0
11.806381,7.831452,0
10.373202,6.577326,0
10.268470,6.720154,0
12.172383,8.131296,0
12.461681,5.982721,0
11.909771,8.164290,0
12.211856,7.287009,0
8.508129,6.643957,0
9.580334,-2.774834,0
-1.378741,-1.030619,0
-1.444570,-1.305022,0
10.835553,-2.253085,0
12.194141,8.585206,0
10.463150,9.941650,0
12.665710,5.217010,0
10.804723,8.004134,0
12.636759,5.169919,0
13.714640,6.828428,0
11.847380,9.171065,0
12.157677,7.497736,0
8.610950,6.581756,0
12.104013,6.340949,0
8.586891,-1.109680,0
9.353645,-1.347935,0
10.121133,-2.585244,0
13.247673,5.927881,0
9.454754,-2.753075,0
11.904869,8.187165,0
9.653809,-2.774118,0
13.727764,6.424341,0
9.157881,-1.484579,0
13.624287,6.387100,0
13.333285,8.410834,0
13.274803,8.463348,0
13.686981,6.294387,0
13.731945,6.455897,0
10.425108,-2.353811,0
13.684461,6.575916,0
9.964013,-2.539608,0
9.668447,-0.580036,0
10.180315,-2.571088,0
13.537174,7.334398,0
10.039443,-2.574295,0
13.766096,6.448450,0
13.771043,6.612046,0
9.439314,-2.750646,0
11.886198,4.356400,0
10.266793,9.823798,0
11.436423,4.989223,0
10.446590,6.346390,0
10.444738,-2.467714,0
-1.458629,-1.365748,0
8.864847,-2.113598,0
8.298009,-2.395503,0
10.847260,6.142517,0
8.569434,-0.540455,0
9.624524,-0.902690,0
12.128513,8.849618,0
-1.346485,-1.194628,0
12.242512,8.292705,0
11.023169,-1.348226,0
8.552279,4.621837,0
-1.348109,-1.283602,0
11.632449,5.440852,0
11.591791,4.315127,0
10.423395,6.313783,0
11.390549,5.205329,0
9.244687,-2.190452,0
9.606894,-1.446957,0
9.630872,-0.821471,0
10.269595,9.759681,0
10.258513,9.568207,0
9.863502,-1.379452,0
-1.390548,-1.279211,0
13.027908,8.753149,0
13.102087,6.361923,0
10.734186,-1.373470,0
8.986150,4.315569,0
9.482352,-0.944616,0
8.597968,-1.148894,0
10.819132,9.092222,0
7.972033,4.333865,0
10.821192,5.946770,0
10.791758,8.552119,0
9.364735,-1.128455,0
11.926515,9.877806,0
11.744463,5.127405,0
10.765407,10.474869,0
10.719964,-1.243813,0
10.478224,10.300701,0
10.584567,-1.182227,0
11.166839,10.143999,0
9.328489,-2.142356,0
8.938287,-1.152862,0
8.458194,-2.336958,0
8.847198,-2.237770,0
10.636420,-1.152119,0
8.691317,-2.392124,0
13.105506,8.639464,0
10.264562,-2.080593,0
11.666741,9.572440,0
8.797021,-0.309008,0
12.204714,9.091638,0
12.742760,5.235586,0
10.541362,-1.955302,0
10.212413,9.543649,0
12.635421,5.113337,0
12.646395,5.238822,0
11.810114,7.925461,0
13.633986,7.182283,0
12.455816,8.332592,0
8.911711,-2.368047,0
10.380648,6.505050,0
8.444356,4.373581,0
13.606963,6.196019,0
12.239373,8.570260,0
-1.179721,-1.265002,0
8.749209,-0.340335,0
-1.333772,-1.047127,0
9.514995,-1.396195,0
11.529017,4.871876,0
11.666457,4.305560,0
8.579442,4.761768,0
9.713197,-1.569077,0


==> Data/umap_AnnaWegmann_Style-Embedding_www_blackhatworld_com.csv <==
x,y,type
12.158922,5.554398,1
12.212731,5.708972,1
8.632342,7.133676,1
9.430247,8.659195,1
8.492364,8.028927,1
9.676568,7.315488,1
12.262515,0.890675,1
12.367024,6.423986,1
11.721947,1.145853,1
12.455010,0.816207,1
11.541607,6.499839,1
11.703434,0.405958,1
9.366705,7.305731,1
7.871119,9.358525,1
12.569200,0.774550,1
9.065922,7.176528,1
12.420854,6.361313,1
8.471910,8.219068,1
9.171790,9.084416,1
6.235151,8.464967,1
7.592763,8.554525,1
11.860163,6.382534,1
10.724752,4.509818,1
11.923946,0.170962,1
12.742416,0.631660,1
11.619499,0.261135,1
11.505183,0.317847,1
11.849425,6.362442,1
7.385931,8.699365,1
8.519452,8.309978,1
8.384595,8.362676,1
5.909599,9.954276,1
12.455152,6.433835,1
11.523231,0.482485,1
12.203677,0.888617,1
12.057682,5.352971,1
11.791229,0.123343,1
11.892045,0.724914,1
11.725136,0.961527,1
11.465077,0.558176,1
11.611119,5.810872,1
12.731430,0.551276,1
11.483773,0.572748,1
8.967454,7.133846,1
12.293398,6.027686,1
11.686755,0.884840,1
12.300041,0.475613,1
12.488366,6.167465,1
8.402260,7.315140,1
9.539095,8.262023,1
11.752450,1.235820,1
12.412171,0.546493,1
12.471891,0.349051,1
12.673852,0.694265,1
11.892714,0.299761,1
6.643736,10.644825,1
9.066460,7.144040,1
5.785530,8.019658,1
8.415138,7.062442,1
11.983542,6.254745,1
8.793110,8.319736,1
12.333748,6.092216,1
12.422302,6.151717,1
11.598375,0.267398,1
12.402005,6.522984,1
12.489952,6.285643,1
9.103300,7.000888,1
12.000385,0.803257,1
8.559058,7.028275,1
9.682403,7.599906,1
9.334903,9.152033,1
8.446311,7.090087,1
8.582723,7.157799,1
12.302917,0.711673,1
7.829802,10.096911,1
6.582821,9.625615,1
8.859320,7.151988,1
8.970832,9.434653,1
12.468627,6.433441,1
5.759148,8.691826,1
7.750322,10.129043,1
9.849441,4.835748,1
10.679424,4.805079,1
7.982958,9.466556,1
8.195705,9.641282,1
11.636909,5.266232,1
12.508498,6.251257,1
7.662386,8.479902,1
12.378408,6.089506,1
11.871400,5.837574,1
12.191842,6.219965,1
7.576234,9.003531,1
6.244781,8.352182,1
7.691064,8.677829,1
8.309305,7.374519,1
9.735829,7.374606,1
8.581199,7.014750,1
8.476208,8.250132,1
9.521591,8.545352,1
4.345969,10.936740,1
8.475216,7.011417,1
6.500160,8.171701,1
11.972719,0.570158,1
11.656093,0.688255,0
-3.458367,4.318195,0
10.722548,4.352775,0
8.115661,9.765869,0
11.808377,1.214765,0
9.397227,8.629146,0
8.333378,9.742743,0
4.347233,10.932965,0
6.574883,7.251738,0
4.177414,9.382522,0
-3.840307,5.039054,0
-2.737918,5.236459,0
6.612047,7.352776,0
4.484211,10.669490,0
4.359543,10.823249,0
5.488665,8.637958,0
-2.732047,4.414495,0
6.641470,7.392019,0
5.115794,8.689788,0
-3.916817,4.663718,0
6.135684,9.841022,0
7.173910,10.516598,0
7.369446,9.055719,0
-3.608056,4.511209,0
-3.317171,4.118530,0
9.087949,7.630600,0
4.253705,7.004971,0
9.264311,7.173348,0
7.365877,10.028113,0
7.155739,10.124201,0
9.735538,4.875772,0
10.748501,5.656911,0
4.671772,11.188713,0
11.057887,5.728086,0
8.476684,8.169978,0
9.713187,7.209594,0
13.220827,0.322521,0
7.711130,9.655023,0
8.909981,7.502983,0
11.757459,6.405384,0
10.539139,4.827147,0
13.228625,0.534388,0
7.681684,10.232092,0
11.206659,6.371531,0
11.737541,5.306286,0
13.221538,0.574277,0
13.165053,0.589264,0
7.294542,10.440087,0
9.450509,7.252747,0
8.654661,7.267632,0
11.695270,6.368859,0
4.648375,8.800842,0
-2.518767,5.095929,0
6.112368,8.413228,0
12.492611,6.542009,0
12.061454,5.642532,0
-3.756721,4.879102,0
7.783046,10.190276,0
12.418781,0.808608,0
5.667428,6.689277,0
11.704083,0.618169,0
9.978536,5.054070,0
11.620653,0.243451,0
13.109919,0.337189,0
5.483601,8.889021,0
10.071517,5.189629,0
11.752707,5.288409,0
4.668625,6.571418,0
12.276987,0.278342,0
12.301388,5.893551,0
11.843307,0.860279,0
12.345288,0.071895,0
7.361582,10.468579,0
-3.963497,5.612303,0
12.135929,5.742265,0
-3.925004,5.452255,0
4.762195,9.049759,0
-3.950262,5.572221,0
4.075203,7.263176,0
9.620823,8.509983,0
12.082960,5.742367,0
12.381920,0.033693,0
10.736691,5.645283,0
5.409243,10.234025,0
7.578174,9.143108,0
12.115320,-0.017792,0
10.510938,4.717875,0
-2.474485,5.080359,0
-2.805356,5.298392,0
9.379290,7.216519,0
8.491568,8.750328,0
4.282619,8.752148,0
8.902926,9.280726,0
5.250901,6.848339,0
8.920518,7.481440,0
-3.130518,4.286562,0
4.308355,6.918613,0
5.913660,8.583136,0
-2.415933,4.623762,0
6.336512,6.947275,0
4.575915,9.131949,0
6.046348,6.830413,0
7.507195,9.080242,0
-2.759711,4.180950,0
4.418818,9.160619,0
4.266934,9.384722,0
5.871886,10.482672,0
6.561141,9.791622,0
12.186410,0.567533,0
5.302915,8.974391,0
4.389495,10.994997,0
4.430156,11.015210,0
-3.002987,4.261629,0
5.799697,10.469255,0
4.203118,9.390696,0
-3.935160,5.583807,0
7.442726,9.119183,0
4.695214,9.217749,0
10.820275,5.552119,0
7.981725,9.756567,0
4.158683,9.362082,0
5.378560,9.378416,0
7.755120,9.006550,0
4.343375,10.987143,0
4.471760,9.266502,0
13.245484,0.403795,0
-2.880635,4.093907,0
4.165415,9.331810,0
-3.714686,4.513120,0
4.541035,9.697850,0
-2.764700,4.401408,0
9.448806,8.787306,0
9.255203,9.307991,0
4.619412,8.721605,0
5.411469,9.801202,0
-3.550785,4.222399,0
13.148199,0.147824,0
-3.008688,4.634500,0
-2.765544,4.303448,0
4.392952,10.992084,0
13.104116,0.161615,0
13.177780,0.188783,0
-3.905674,4.736903,0
-3.435478,4.736324,0
-2.729130,4.542503,0
5.317530,9.046376,0
6.058607,9.609409,0
5.901999,9.571365,0
-3.120811,4.026990,0
4.345737,10.856818,0
5.695735,6.688282,0
5.827588,8.838627,0
6.170736,7.024144,0
7.144549,8.573828,0
4.724031,6.518965,0
5.519706,9.772326,0
-3.891623,4.753366,0
11.621491,0.664704,0
8.266271,9.629795,0
6.595217,10.575306,0
4.676110,6.466206,0
4.796522,9.122576,0
10.589975,5.399787,0
12.347501,0.873561,0
7.331671,10.109872,0
9.349174,8.694227,0
12.414938,0.103749,0
6.390188,7.030791,0
8.290948,8.964363,0
7.309062,10.035465,0
-3.640135,4.401119,0
7.458474,9.141918,0
-3.624150,4.715944,0
-3.899970,4.935488,0
-3.432400,4.571588,0
-3.504197,4.623378,0
-2.384397,4.926036,0
6.599839,9.790208,0
9.375162,8.645920,0
7.237999,10.375106,0
9.734082,4.922151,0
-3.651988,4.649312,0
8.336634,7.980361,0
11.371046,5.714376,0
4.606659,10.481894,0
-2.713364,4.612664,0
4.692455,6.581103,0
10.447756,4.797743,0
10.745858,5.631281,0
12.184113,0.255363,0
5.391188,9.329645,0
-3.805149,4.875373,0
-3.226445,4.074052,0
6.374691,8.270350,0
5.566380,9.432260,0
-3.882326,4.581293,0
5.265635,9.088610,0
4.357642,11.013827,0
6.310148,10.321899,0
4.512343,6.524188,0
4.868389,8.748271,0
7.677051,9.113044,0
12.872104,0.207892,0
7.704927,9.017667,0
7.791229,8.834231,0
12.035742,5.674327,0
9.756960,4.865372,0
12.668688,0.602686,0
7.518580,9.016937,0
-3.096050,4.158899,0
12.866278,0.205786,0
7.368511,8.452610,0
9.352014,8.693208,0
10.748837,5.678085,0
8.606110,9.510297,0
9.742882,4.960945,0
-3.148589,4.053784,0
13.213523,0.536492,0
6.388314,9.833806,0
4.515874,10.693092,0
12.283366,0.017611,0
6.238640,10.335238,0
7.503942,9.105161,0
10.590720,5.397187,0
13.186461,0.214061,0
6.018553,10.482809,0
4.175723,9.460956,0
4.427588,10.870016,0
11.934916,6.321612,0
10.557920,5.455660,0
4.470796,11.145496,0
4.336663,6.851387,0
12.492021,6.506470,0
9.153869,9.216015,0
-3.902550,5.040953,0
12.013947,0.178113,0
9.994668,5.387356,0
9.217248,9.197838,0
12.142315,0.367287,0
12.316106,6.354605,0
12.249599,6.053927,0
12.863365,0.217123,0
11.910298,0.290341,0
-3.930342,5.115891,0
11.483399,0.339547,0
10.758065,5.658903,0
6.077342,8.506615,0
5.399352,6.732560,0
4.230606,7.041010,0
5.596992,8.801111,0
4.633227,6.890379,0
4.302721,10.778589,0
5.892360,8.544908,0
8.657103,9.358241,0
5.818566,10.442198,0
6.014810,6.605986,0
8.806857,7.424172,0
5.933935,6.686722,0
5.261718,8.652860,0
10.600686,5.359545,0
-4.007038,5.634802,0
5.443967,10.133666,0
5.624490,10.373712,0
4.466022,11.072618,0
7.938998,9.650547,0
4.477605,10.901071,0
-3.749487,4.489686,0
8.588836,9.466220,0
5.366879,9.617375,0
5.769098,9.694693,0
-3.982281,5.615623,0
-3.813442,4.471584,0
-3.357880,4.142421,0
5.377269,8.957957,0
4.415259,9.933733,0
5.562912,8.804617,0
-2.396670,4.426254,0
5.748955,10.456156,0
5.515216,9.432285,0
-2.824507,5.313699,0
4.590694,6.703418,0
-2.975408,4.107164,0
12.724177,0.462746,0
8.121182,9.787620,0
4.677853,9.338379,0
-2.774468,4.074475,0
5.334829,9.255271,0
-2.920897,4.234268,0
10.903459,5.662537,0
4.025887,7.327746,0
4.022471,7.319189,0
4.010171,7.341621,0
8.411791,9.637412,0
8.537086,6.994192,0
-3.630822,4.751505,0
4.652682,9.090333,0
12.506458,6.429058,0
6.347062,9.361448,0
8.410657,8.151611,0
7.823748,8.672374,0
9.426440,9.069185,0
4.929027,6.458488,0
8.184634,9.786746,0
6.429111,10.400134,0
4.806977,6.446222,0
6.473668,7.161790,0
10.504412,5.104662,0
4.400272,6.614369,0
7.593435,9.086308,0
10.646297,5.381974,0
5.728641,9.005565,0
7.330126,9.145806,0
5.817091,9.277990,0
6.141063,8.396729,0
6.323459,9.789916,0
6.029452,9.034209,0
9.123770,9.288960,0
-2.401659,4.864799,0
7.521513,9.096777,0
8.398921,8.551644,0
-2.889933,4.319000,0
8.533927,9.550670,0
4.305378,10.827947,0
-2.711356,4.095347,0
4.145540,9.400604,0
4.728583,9.059352,0
10.048450,5.213676,0
10.502678,4.917285,0
-2.515953,4.197548,0
4.684435,6.549436,0
7.624951,9.124185,0
4.534711,9.665962,0
10.500861,5.257638,0
-2.147896,5.067463,0
6.091173,9.658339,0
4.492887,9.041260,0
-2.625306,4.213267,0
-3.890425,4.971809,0
8.303482,9.711476,0
6.083127,10.461291,0
4.900580,8.777407,0
10.111103,5.083448,0
10.143491,5.043449,0
5.268551,9.844312,0
5.020787,8.587567,0
4.275899,10.725121,0
12.789214,0.241718,0
-3.660023,4.284551,0
4.529253,9.642517,0
5.987076,8.544708,0
5.372844,10.263288,0
4.914756,8.624166,0
6.539427,7.194712,0
11.862761,0.070056,0
-2.723201,4.370852,0
10.425211,4.937150,0
11.893706,0.014165,0
-3.727549,4.581570,0
12.069057,5.684443,0
4.785602,9.236472,0
13.214135,0.571971,0
10.483485,4.761182,0
9.732515,4.878539,0
11.616554,6.265302,0
11.526177,0.123471,0
6.323895,9.876756,0
9.364967,8.665205,0
11.694839,5.348318,0
8.568195,9.478770,0
4.385254,6.836558,0
10.548766,4.635323,0
5.072299,6.765548,0
4.375401,6.753990,0
10.532621,4.699980,0
10.401663,4.798863,0
9.362689,8.819467,0
11.692745,6.388189,0
-3.155736,5.425426,0
9.705677,4.901494,0
9.953491,5.110752,0
11.617982,6.277612,0
9.482225,8.746443,0
11.715620,5.309785,0
4.525360,6.560709,0
4.374596,6.633290,0
-2.970828,5.359660,0
4.233303,7.028372,0
4.092725,7.067310,0
7.314247,10.413375,0
5.802668,6.637941,0
-3.018239,4.997855,0
11.630106,5.212205,0
-3.042024,5.064722,0
-2.889023,4.791880,0
-2.910805,4.792415,0
4.845595,6.824440,0
-2.390450,4.954621,0
-3.891017,4.733231,0
10.518929,4.708381,0
-3.513087,4.737606,0
-3.302810,4.190909,0
4.277199,9.576933,0
6.633855,7.327473,0
-2.750846,4.654482,0
3.985706,7.366313,0
12.293055,6.182026,0
4.546607,11.220411,0
8.379678,6.940599,0
-2.733289,4.602943,0
10.806284,5.748387,0
10.689268,5.757477,0
4.761003,6.548217,0
5.519601,9.394195,0
4.761966,6.539371,0
12.361245,0.933803,0
8.690048,7.324882,0
6.369905,8.166783,0
-2.685858,4.093652,0
8.282536,7.819671,0
10.674934,5.530824,0
4.387791,9.977168,0
-2.449865,5.048349,0
6.482371,8.126523,0
4.583418,6.561075,0
12.111420,0.968732,0
8.259026,8.839609,0
12.231082,0.917007,0
12.400394,0.196217,0
8.626664,9.532387,0
7.264107,8.466092,0
12.308538,0.283975,0
-3.869998,4.756216,0
6.394685,8.220978,0
9.073716,7.756031,0
4.869281,9.280183,0
4.437294,11.130067,0
5.196186,9.201017,0
-3.011300,5.391209,0
5.584801,8.826854,0
-2.355526,4.910173,0
13.287313,0.161975,0
12.116028,5.601087,0
11.173059,5.040178,0
-3.148100,5.449160,0
8.974217,7.537075,0
10.435798,4.706698,0
12.402491,6.441566,0
7.118657,10.528367,0
10.168848,5.126813,0
-3.910012,5.533213,0
9.793691,4.902870,0
13.217729,0.574471,0
10.788175,5.663711,0
5.829544,9.017982,0
4.607730,6.794401,0
-3.830761,4.993446,0
6.259340,10.293936,0
4.206900,7.155835,0
4.461377,9.768891,0
-3.165497,4.085057,0
8.639183,9.494568,0
8.239799,9.755042,0
5.372870,9.788049,0
7.627552,9.098554,0
9.302244,9.319072,0
7.251928,10.448081,0
6.086288,8.474222,0
5.277609,9.296393,0
5.893110,8.545686,0
11.696950,1.110283,0
10.562297,4.728096,0
-2.855069,4.260570,0
-3.317471,4.154954,0


==> Data/umap_StyleDistance_styledistance_dread.csv <==
x,y,type
7.182507,6.618971,1
8.570274,12.469017,1
7.321817,6.609308,1
10.490797,11.778102,1
8.133171,13.032906,1
8.025896,10.830945,1
8.187842,13.016062,1
10.820324,11.345837,1
9.555859,12.494662,1
6.619254,7.361197,1
7.265559,9.465757,1
7.031545,9.417089,1
4.440898,6.119567,1
7.146939,9.468484,1
4.705067,6.456137,1
6.160264,5.223925,1
12.312795,12.014985,1
11.635147,12.692422,1
11.297604,13.079947,1
11.276632,12.919146,1
5.758821,7.695239,1
7.029637,6.707424,1
4.439527,6.143644,1
6.623610,6.915744,1
7.100038,6.766641,1
8.477217,10.993983,1
6.954064,6.821717,1
6.477661,7.903580,1
10.548042,12.868892,1
7.773216,8.426538,1
8.194911,12.985178,1
7.073825,7.889303,1
10.651804,12.604636,1
8.178615,12.972106,1
8.705500,12.283990,1
8.744804,12.253299,1
8.694824,12.292663,1
8.717192,12.320455,1
10.636211,12.792617,1
6.898346,8.011111,1
6.538116,11.650417,1
10.629683,11.762061,1
3.641521,5.333255,1
8.141286,13.033593,1
6.517580,7.697528,1
6.508579,7.739725,1
8.189907,12.900814,1
6.547271,7.706996,1
6.889566,7.068527,1
7.171617,9.476746,1
11.023197,12.955374,1
6.603135,7.389851,1
8.757634,12.320284,1
6.901282,6.417675,1
6.913980,7.834140,1
8.084566,12.863333,1
5.321111,7.445710,1
7.084816,9.417941,1
7.167599,6.719554,1
9.130645,12.419844,1
8.086766,12.842825,1
3.851692,5.656930,1
6.450427,7.840446,1
6.833633,7.952262,1
10.668875,13.646076,1
5.776640,7.660970,1
6.967436,7.763847,1
9.467138,12.492217,1
7.292434,9.608918,1
6.871242,9.286307,1
6.935075,6.868468,1
6.276035,5.336139,1
7.125501,7.908509,1
7.093528,6.763318,1
7.122476,9.464489,1
6.779305,7.420651,1
6.704010,7.339475,1
8.155150,13.021370,1
8.155078,12.973593,1
6.877756,7.811576,1
8.195349,13.089280,1
11.142075,12.668566,1
7.013408,6.582971,1
5.838686,7.672142,1
6.838014,7.194506,1
5.616382,6.898057,1
10.727199,12.786847,1
8.665209,10.940262,1
7.185345,9.496729,1
6.444284,8.194983,1
11.346292,12.996819,1
6.177295,5.943202,1
10.748462,11.618299,1
6.548862,7.638018,1
4.869472,6.892853,1
4.619725,5.659700,0
12.219582,13.796659,0
4.649617,5.615958,0
-5.043886,2.023738,0
10.636198,12.872254,0
15.198515,1.432010,0
9.118062,10.848564,0
5.538138,10.041279,0
4.637022,5.163869,0
5.509866,5.167625,0
5.814139,5.370814,0
5.767518,5.338245,0
5.836265,5.809371,0
5.535388,10.833414,0
5.136219,5.034934,0
6.041472,11.245247,0
10.125576,13.778847,0
5.403143,5.373264,0
5.888670,6.298890,0
5.342301,5.045250,0
12.372873,12.939631,0
5.325510,5.287600,0
5.222903,6.868923,0
6.229148,5.285237,0
7.573502,11.409188,0
5.986367,5.440937,0
7.868950,8.377564,0
5.512263,5.163655,0
6.897465,11.354725,0
5.774355,5.337761,0
10.919962,11.374230,0
9.543705,10.887919,0
10.171435,13.087090,0
10.286596,13.008942,0
8.637077,6.338767,0
7.818585,11.395489,0
5.499678,5.587061,0
5.275460,7.464437,0
9.372325,6.359552,0
9.438975,6.269969,0
12.236979,13.376276,0
5.860995,5.752405,0
12.244447,11.835682,0
5.676918,7.506420,0
5.536270,10.034451,0
9.447092,6.289670,0
3.896699,5.664847,0
5.830068,5.420774,0
9.455961,6.296440,0
10.176836,12.635221,0
10.909583,13.930019,0
7.555951,10.505453,0
5.076053,6.957733,0
10.027350,13.864203,0
6.750440,7.004982,0
11.185334,13.885194,0
11.466747,14.082014,0
12.276056,11.976566,0
12.262600,11.819499,0
4.479014,5.470924,0
11.133883,13.596104,0
12.273948,11.806597,0
6.005120,11.707946,0
10.513423,13.376043,0
10.611921,13.517953,0
15.413048,1.237898,0
10.344537,11.347212,0
5.883959,6.069784,0
10.709126,13.375811,0
7.710074,11.307536,0
11.981383,12.553402,0
-5.015154,2.053430,0
5.268525,5.089927,0
6.310717,11.605997,0
15.353327,1.297414,0
8.679269,7.451275,0
10.502374,13.621567,0
10.096260,13.857500,0
12.157038,13.812993,0
6.050674,5.234697,0
8.693038,12.200134,0
10.477327,13.500432,0
11.541793,13.925969,0
5.288984,7.431290,0
11.003826,13.695346,0
7.634230,11.263125,0
12.164217,12.166616,0
7.830528,11.398768,0
5.875375,11.406253,0
4.456888,5.857132,0
6.119575,5.623756,0
11.304000,12.415950,0
5.878410,11.032342,0
11.168058,12.437948,0
10.828734,11.430619,0
5.544732,10.826330,0
9.994802,11.208035,0
8.860670,7.516525,0
6.028350,5.853571,0
8.859160,11.786343,0
10.661148,11.355844,0
11.958062,12.500469,0
7.731651,7.893458,0
4.136966,5.173146,0
5.752239,5.783364,0
10.993408,13.125417,0
10.646724,12.022141,0
10.452951,12.391408,0
5.618678,7.651061,0
11.753677,12.374883,0
10.785514,11.353692,0
11.309419,13.900544,0
11.591531,12.430922,0
10.762941,11.330336,0
9.227488,6.657286,0
7.766290,7.903203,0
3.556092,5.360541,0
10.858454,11.334482,0
5.913152,6.902422,0
12.372519,11.968563,0
6.650708,7.109868,0
12.394415,13.614292,0
12.050134,12.608589,0
11.485047,13.739836,0
11.999908,11.499439,0
8.279833,10.208913,0
4.963110,6.950163,0
7.759657,7.964249,0
8.277494,10.677316,0
4.494397,6.165643,0
11.281450,13.475924,0
6.169282,7.098080,0
6.112118,6.410591,0
7.294936,6.928635,0
6.190055,11.746828,0
-5.071658,1.997866,0
15.383393,1.267276,0
8.742239,11.114697,0
6.654647,7.025474,0
3.576322,5.449350,0
5.807161,11.388854,0
12.241246,13.238987,0
4.552561,6.218923,0
6.322488,11.589165,0
11.796329,12.689610,0
7.606153,11.440048,0
7.966875,7.078794,0
10.821186,13.640939,0
15.381716,1.268776,0
-5.049345,2.038053,0
3.786924,5.360640,0
5.559113,10.837671,0
3.632223,5.305995,0
5.534761,5.651911,0
6.514145,11.101998,0
11.894642,12.545152,0
4.936986,5.093878,0
9.210191,10.427979,0
9.440029,12.444244,0
6.088476,7.603817,0
5.931991,5.072366,0
6.337406,11.552007,0
4.948915,5.073936,0
12.347972,13.617412,0
6.083217,11.687771,0
5.091122,7.128095,0
-5.039547,2.029460,0
8.961559,10.313139,0
9.124392,10.231777,0
11.159391,12.359832,0
8.882727,11.816316,0
15.362580,1.287875,0
9.332785,10.456302,0
8.386302,7.791983,0
6.285547,11.748737,0
3.891210,5.693257,0
10.720799,13.764055,0
6.124422,11.818595,0
3.557017,5.403488,0
11.367766,14.028750,0
5.473063,6.470706,0
3.668722,5.423398,0
12.206842,11.863080,0
5.837429,11.517249,0
6.129765,11.708264,0
11.994736,12.448518,0
6.093250,11.628423,0
6.394758,11.133965,0
11.410485,13.230206,0
9.264298,6.706421,0
5.683402,10.903876,0
11.309437,13.574499,0
9.138653,6.470288,0
10.035999,13.936702,0
7.790956,7.925700,0
3.602005,5.433199,0
6.047698,6.337759,0
5.132892,7.236129,0
-4.989772,2.020262,0
5.802344,7.016220,0
-5.058546,2.010166,0
15.375977,1.274723,0
8.760011,7.465992,0
12.448882,13.641778,0
4.594213,5.137416,0
6.038556,5.114013,0
5.579541,10.029736,0
11.869249,12.928841,0
6.512959,11.674053,0
11.391166,13.856871,0
6.126652,5.183773,0
7.660942,6.867669,0
9.066164,12.388496,0
5.115752,7.094645,0
5.836421,7.204637,0
10.454708,12.854579,0
9.582461,10.865811,0
7.807800,6.589976,0
8.033543,7.817023,0
3.646243,5.296306,0
3.681342,5.313798,0
6.723530,11.249419,0
7.757655,6.750026,0
5.915906,10.720873,0
12.359445,12.012573,0
5.277594,5.075453,0
7.762019,11.303312,0
5.524187,5.574478,0
8.160716,6.912260,0
5.513064,10.812449,0
5.350610,5.819529,0
5.801305,5.885583,0
9.193497,10.345113,0
5.371215,5.816298,0
3.767345,5.587732,0
5.927914,11.248719,0
11.874412,12.862796,0
-5.045456,2.022156,0
8.681919,7.481165,0
5.564310,10.033023,0
8.133691,10.171324,0
-4.968438,2.099511,0
8.065969,7.804049,0
6.540152,11.391783,0
8.342210,8.181226,0
12.141813,11.962025,0
6.296162,6.903575,0
6.858192,11.347947,0
12.311091,11.917131,0
5.601214,6.959703,0
9.278263,6.706036,0
8.697658,12.340928,0
9.357318,6.698817,0
11.641279,13.873240,0
6.174145,5.274043,0
7.101776,6.804886,0
3.752603,5.245272,0
9.447763,6.256196,0
10.651912,12.850200,0
11.239292,13.754979,0
6.482359,6.804358,0
-5.012825,2.050532,0
8.423741,11.303688,0
9.162334,10.354827,0
12.266915,13.771907,0
11.144983,14.126728,0
10.007240,11.300637,0
6.536324,11.684074,0
8.481579,7.529346,0
12.363801,13.688661,0
6.510489,11.275087,0
5.927129,11.193429,0
5.529406,7.294015,0
6.434910,11.577901,0
15.371221,1.279478,0
10.212692,13.009103,0
6.000621,11.456155,0
12.392699,13.665261,0
8.564135,7.884590,0
10.280035,12.409705,0
8.086501,10.306422,0
9.278413,6.791031,0
12.149302,11.851270,0
11.345299,13.778235,0
5.542564,10.010743,0
-5.146389,1.945041,0
6.278579,6.895573,0
11.018564,13.425414,0
-4.994998,2.078200,0
5.571628,10.007046,0
5.906799,6.441841,0
5.242406,5.701866,0
6.080451,11.678284,0
7.753103,8.020555,0
3.907078,5.167268,0
10.842530,11.244149,0
7.189766,11.602805,0
9.991840,13.907295,0
6.536659,11.203163,0
15.329959,1.320779,0
-5.019081,2.048647,0
6.565453,11.216794,0
8.669487,7.410113,0
7.158685,7.928288,0
8.007956,8.489197,0
5.354902,7.207584,0
4.614458,5.303555,0
5.240975,7.279230,0
5.794549,11.460162,0
10.940215,13.387239,0
4.446820,5.521511,0
3.818052,5.209305,0
10.832593,11.262173,0
9.259770,6.669415,0
10.982127,11.276637,0
9.323613,6.768229,0
9.043856,6.432484,0
5.798986,6.335747,0
6.356403,7.061347,0
9.295189,6.745290,0
9.258405,6.691901,0
8.461022,7.414670,0
7.291955,11.444787,0
11.400950,14.008403,0
6.785669,9.354987,0
6.528893,11.352882,0
10.176062,12.326886,0
4.144415,5.278201,0
11.344038,14.190467,0
5.337844,5.105000,0
10.009583,13.908273,0
11.570344,13.452377,0
8.098786,7.899626,0
11.035862,13.389968,0
11.183711,13.020518,0
11.580631,13.564961,0
10.300729,11.282351,0
7.017786,11.323713,0
4.009988,5.785832,0
10.352921,12.468141,0
10.595823,11.285659,0
10.630652,11.194801,0
8.299120,10.267273,0
11.058272,13.194180,0
9.424742,6.278765,0
11.532262,13.193809,0
6.791763,6.936452,0
5.938402,5.314463,0
6.580141,6.754226,0
5.756779,11.066638,0
4.568742,5.616560,0
5.779073,11.488015,0
5.886950,5.754296,0
6.582609,11.557331,0
6.923360,9.256377,0
5.953986,6.522079,0
12.220740,13.803740,0
7.800205,8.406485,0
7.468842,11.234702,0
10.694714,13.757855,0
6.127569,11.707134,0
4.913837,5.730640,0
7.773489,8.030117,0
5.236114,7.226319,0
11.978110,12.402247,0
5.146237,7.191519,0
12.246311,13.738039,0
7.748770,8.006337,0
5.238593,6.620829,0
7.421530,6.769425,0
7.577470,11.444523,0
10.571254,11.254205,0
7.089390,6.889529,0
7.789125,6.520182,0
12.010056,11.580226,0
7.640208,8.155623,0
8.563354,6.389867,0
8.456080,7.448604,0
10.138258,12.733173,0
5.778662,10.704848,0
9.652315,10.799573,0
6.006355,6.516591,0
6.542998,11.630425,0
12.216232,11.869081,0
6.937170,9.592404,0
10.680888,13.778656,0
8.258731,8.575529,0
-5.049778,2.004112,0
15.327236,1.323470,0
5.814342,6.985358,0
8.236174,7.806787,0
6.642629,11.484813,0
3.929375,5.612045,0
6.899693,9.398548,0
8.561784,8.590352,0
7.020813,9.432656,0
9.454555,6.236177,0
6.973783,9.387824,0
11.018290,13.822130,0
7.526326,10.478364,0
5.409297,6.079403,0
6.087588,5.799662,0
7.014501,6.527973,0
7.477498,10.487073,0
11.283341,13.852317,0
12.320428,11.992043,0
11.495422,14.016296,0
6.166901,11.827882,0
5.730323,5.365642,0
10.273033,12.150597,0
5.616459,4.978635,0
9.181326,10.302291,0
5.224946,6.967220,0
6.484148,11.736451,0
5.169528,7.241571,0
6.834094,9.208401,0
5.569801,7.652276,0
7.673724,10.410510,0
9.138537,6.606884,0
9.342153,6.798100,0
9.362353,6.391694,0
9.300735,6.733670,0
10.748252,12.248052,0
8.038748,7.943012,0
15.409078,1.241699,0
-5.036904,2.030102,0
8.597557,7.581992,0
6.001045,7.647707,0
3.677500,5.261271,0
6.945710,9.294826,0
5.955082,6.539852,0
7.065132,9.384960,0
5.856195,6.166363,0
5.878320,5.049737,0
5.754135,5.733269,0
5.551903,10.040513,0
8.404524,7.787830,0
10.955449,11.305247,0
11.852639,12.562492,0
10.249531,12.687410,0
8.807237,7.452529,0
11.562332,13.626633,0
9.464856,6.232689,0
10.446411,12.406971,0
8.873290,11.806815,0
11.958987,12.096383,0
9.243525,10.879613,0
5.808542,6.108459,0
5.288905,7.175350,0
9.441723,10.644679,0
9.539856,6.248698,0
11.078896,13.974172,0
8.999712,11.502647,0
11.096812,13.906736,0
9.559629,10.925077,0
10.338026,12.451855,0
8.746672,6.236425,0
10.276481,12.218436,0
9.019264,11.479692,0
9.240270,10.430910,0
10.733653,13.476597,0
9.277720,10.979416,0
3.898084,5.148638,0
6.192317,11.617609,0
6.895343,11.410113,0
10.636101,13.537421,0
-4.962960,2.105013,0
11.401770,14.121879,0
12.410954,13.666447,0
5.391395,7.085788,0
11.053420,11.365918,0
11.379681,12.920466,0
5.051683,6.958908,0
-5.041214,2.026588,0
5.855834,6.333121,0
8.818385,7.417758,0
6.130734,11.217471,0
-4.918100,2.150352,0
9.131102,7.091948,0
7.723425,11.432083,0
5.872527,11.477943,0
7.925392,11.598381,0
11.311375,14.129976,0
10.217772,11.957170,0
10.092035,11.345023,0
10.892201,11.317903,0
4.756848,5.269652,0
10.071680,11.354898,0
-5.097914,1.966092,0
6.533872,7.476504,0
9.449110,10.950988,0
10.587229,13.075490,0
8.257607,10.242575,0
10.114367,11.327880,0
10.940765,11.255337,0
4.589028,5.627558,0
5.801133,11.240684,0
6.945560,11.626109,0
5.577000,5.514814,0
12.064267,12.329637,0
5.510203,5.628156,0
7.872190,7.137433,0
3.903103,5.096090,0
10.019206,13.901281,0
3.780728,5.301293,0
10.675751,13.932036,0
5.171392,5.052854,0
11.222968,13.719980,0
10.969728,11.295860,0
11.432542,13.650002,0
11.238292,14.150501,0
10.071200,13.891655,0
11.350857,14.053364,0
3.775757,5.596539,0
10.646100,13.706559,0
5.133137,7.197122,0
12.320230,12.016111,0
5.006984,7.244326,0
6.933702,9.182735,0
10.014937,13.926148,0
6.225928,5.526582,0
8.513783,7.623863,0
6.948204,9.570556,0
7.331435,6.915378,0
5.810403,6.048983,0
9.061874,10.859258,0
11.405456,14.089316,0
6.480234,11.027040,0
6.458669,11.628501,0
6.418726,7.811057,0
9.083794,10.765924,0
15.385757,1.264936,0
12.016806,12.305933,0
15.367837,1.282893,0
9.160052,7.134769,0
10.185756,13.161664,0
7.553331,11.435839,0
6.178194,6.886133,0
10.670609,13.749763,0


==> Data/umap_StyleDistance_styledistance_www_blackhatworld_com.csv <==
x,y,type
10.536187,1.403514,1
10.720562,1.511988,1
5.322957,3.023943,1
4.462741,2.428770,1
5.715683,1.961633,1
7.892026,1.343382,1
6.384131,1.569475,1
7.851464,1.340362,1
9.891805,1.598130,1
11.264225,1.419366,1
7.369555,1.275327,1
11.097948,1.666348,1
4.832233,2.855171,1
4.523933,2.284511,1
11.107916,1.237116,1
5.175506,2.955592,1
7.886916,1.400515,1
2.860583,1.793881,1
4.741867,1.370432,1
1.124802,1.894549,1
4.156544,2.126088,1
7.790653,1.280316,1
11.448726,1.952374,1
11.169608,1.534102,1
10.909022,1.444004,1
11.199949,1.623116,1
11.427042,1.746613,1
7.937396,1.263937,1
3.197972,1.841614,1
4.635184,2.243600,1
4.121574,0.876902,1
-0.662963,1.084873,1
7.979473,1.282149,1
10.804091,1.908984,1
11.131056,1.082665,1
10.120719,1.159929,1
11.160988,1.800036,1
10.873982,1.594509,1
10.918783,1.272385,1
10.464077,1.939237,1
6.130433,1.898212,1
11.179372,1.476651,1
10.647320,1.841209,1
4.565123,2.458346,1
9.749206,1.566900,1
10.460887,1.337942,1
10.969577,2.012673,1
9.571486,1.702765,1
1.125619,1.940817,1
5.179017,2.187391,1
10.850784,0.913057,1
11.042452,1.175727,1
10.983736,1.036695,1
11.140304,1.343170,1
11.053890,1.434997,1
4.007483,1.277608,1
-1.053043,1.535611,1
0.955903,1.915298,1
5.274335,2.999009,1
9.826941,1.409834,1
1.017334,2.042707,1
9.734004,1.594401,1
9.761268,1.606299,1
11.246427,1.622741,1
9.757051,1.432384,1
9.755499,1.546216,1
5.329171,1.713461,1
10.835579,1.340470,1
5.216973,2.938181,1
7.682978,1.328219,1
6.278999,2.052727,1
5.072885,2.792870,1
-0.922374,1.708501,1
11.140537,1.815727,1
7.468928,2.939659,1
3.451385,1.662741,1
5.370014,2.611620,1
4.741832,1.418912,1
9.432803,1.647635,1
2.948254,1.675976,1
4.697305,1.788084,1
10.072136,1.356089,1
8.026295,1.247621,1
5.137775,1.278547,1
5.210868,1.630489,1
5.423780,2.998267,1
10.149591,1.155303,1
2.802327,1.428314,1
9.851581,1.443986,1
6.507262,1.902656,1
7.775734,1.342644,1
3.627791,1.913614,1
2.779432,1.808143,1
4.640210,1.690361,1
4.435681,2.348704,1
7.809767,1.458495,1
5.232740,2.882735,1
0.969822,1.893170,1
1.885515,2.077442,1
3.436757,2.168746,1
4.783517,2.754862,1
2.749900,1.800933,1
10.925078,1.730050,1
10.584832,0.905981,0
-0.947054,8.621676,0
11.600311,1.826853,0
5.424749,1.456698,0
10.461371,0.863059,0
2.700801,1.902777,0
4.313936,1.263798,0
-0.574743,1.294686,0
3.897707,3.192234,0
2.639627,1.864065,0
-0.236797,8.052274,0
-0.388069,7.054487,0
2.968538,3.953905,0
-0.915078,1.803562,0
-0.893448,1.342355,0
2.008884,1.329968,0
-1.058663,8.103629,0
3.602536,3.636590,0
-0.199135,1.064014,0
-1.316164,7.747518,0
0.794268,0.932586,0
-0.880716,1.372440,0
0.146144,1.444250,0
-0.979029,8.354634,0
-0.878901,8.416517,0
7.037071,3.092775,0
2.343714,5.239161,0
7.139155,1.329376,0
2.258361,1.149483,0
3.651016,1.099457,0
8.134841,3.395820,0
8.120505,3.643530,0
2.563716,1.146736,0
6.641093,2.357325,0
6.437484,2.228240,0
7.125647,1.330720,0
10.803020,1.365877,0
3.165985,1.428778,0
3.835317,4.194148,0
7.818570,1.484255,0
7.858188,3.208002,0
11.338322,1.373634,0
4.531914,1.881016,0
7.157382,3.641514,0
10.814678,2.430064,0
10.603303,1.455706,0
11.291356,1.433624,0
1.070573,1.741200,0
3.335538,4.408620,0
1.087255,2.182957,0
8.084745,1.471239,0
-0.574999,1.590337,0
-0.684130,8.220008,0
1.402179,1.923008,0
8.870503,1.855438,0
10.055867,1.889874,0
-0.876786,7.581809,0
-0.398636,1.336733,0
10.927845,0.910545,0
3.415772,4.521425,0
10.315108,0.966908,0
9.175344,2.621313,0
10.794270,2.474551,0
11.164717,2.122258,0
3.323673,4.531401,0
9.111949,2.765048,0
9.478509,2.485044,0
2.847981,4.083717,0
10.856618,2.396026,0
10.054463,2.000187,0
10.323844,0.980287,0
10.860751,2.417565,0
4.079786,0.873803,0
-1.469930,8.627668,0
10.167550,2.058335,0
-1.150614,7.258276,0
2.857080,1.849278,0
-1.395068,8.720203,0
2.617198,5.104890,0
5.673473,2.886547,0
9.872001,1.991059,0
10.506967,0.856787,0
5.619304,1.618087,0
0.315839,1.575593,0
0.188225,1.835435,0
10.093700,1.618813,0
5.313777,2.916874,0
-0.162657,8.042734,0
-0.109852,7.234460,0
7.699470,1.387765,0
1.795271,2.020252,0
2.650069,5.009859,0
5.679989,1.671853,0
-0.136380,7.135512,0
10.024787,1.068239,0
-0.800755,8.391858,0
2.427251,4.959415,0
0.036412,1.730408,0
-0.655099,8.150120,0
5.564520,2.914787,0
1.491509,1.130753,0
3.108092,3.833384,0
0.216716,1.686716,0
-0.803839,8.420152,0
1.529327,1.187484,0
-0.528046,0.963149,0
4.412515,1.490733,0
2.347444,1.084159,0
10.723777,1.004776,0
0.321103,1.579490,0
2.613009,1.027865,0
0.054263,1.237327,0
-1.449380,8.174796,0
-0.853466,1.250923,0
0.246449,1.153563,0
7.487455,3.766682,0
1.906496,1.583820,0
0.333536,1.235527,0
7.948159,3.115427,0
4.995874,1.140336,0
1.254879,1.133758,0
-0.634014,1.334583,0
5.514516,1.524987,0
-0.742914,1.464045,0
-0.280141,1.266169,0
11.559228,1.783785,0
-1.175025,7.128648,0
0.339198,1.402450,0
-0.802961,8.759312,0
-0.486626,1.086231,0
-0.391326,6.997884,0
6.050300,1.664341,0
5.070524,1.185058,0
3.420152,1.985183,0
0.388384,0.868844,0
-1.070431,7.168420,0
9.408161,2.264031,0
-0.620372,7.096498,0
-1.034647,7.292887,0
0.357458,1.626318,0
9.370760,2.411420,0
10.627929,1.460145,0
-0.628969,8.829863,0
-0.741687,8.432840,0
-0.960799,7.810748,0
2.149773,1.041760,0
3.844957,1.114589,0
1.839128,1.989856,0
-0.953393,7.010000,0
-0.521908,0.998869,0
2.938782,4.043147,0
1.244814,1.381738,0
3.162247,3.809207,0
3.969424,1.645954,0
2.949240,3.973443,0
-0.262211,1.412967,0
-0.702477,8.829101,0
10.334958,0.947762,0
5.216840,1.155439,0
5.322719,1.161728,0
2.959542,3.956974,0
0.095025,1.794489,0
7.963675,3.688128,0
3.559469,1.628564,0
6.982973,2.929049,0
2.496453,1.126711,0
11.258036,2.134110,0
4.109720,2.956061,0
4.487213,1.253924,0
3.444012,1.109845,0
-1.029354,8.712613,0
3.096740,1.474145,0
-0.674830,8.617587,0
-0.756058,8.656415,0
-1.056705,7.203735,0
-1.368085,8.427649,0
-0.384272,7.137741,0
2.444412,1.086002,0
6.291225,1.627517,0
-0.998904,1.368947,0
7.971203,3.099022,0
-0.856293,8.846952,0
0.318205,1.740209,0
5.673960,1.569515,0
-1.011145,1.340850,0
-1.073486,7.186706,0
3.624039,4.350667,0
7.775678,3.338731,0
7.986310,3.207356,0
10.875623,2.317628,0
0.907225,1.544454,0
-1.080254,8.765369,0
-1.365461,8.050669,0
-0.841391,1.556305,0
1.248718,1.212184,0
-1.343176,7.896838,0
0.545449,1.174656,0
3.357962,1.211493,0
3.324495,0.999299,0
-0.318343,1.048403,0
-0.680580,1.258610,0
4.971873,1.590428,0
11.048584,2.280434,0
5.252015,1.449452,0
4.779310,1.961017,0
8.191006,3.052107,0
7.889683,3.718218,0
11.330404,1.202097,0
1.198375,2.072146,0
-0.938719,8.510394,0
10.967942,2.448672,0
1.700369,1.390994,0
6.153185,1.694478,0
7.167064,3.145870,0
4.606065,1.274562,0
5.649384,3.016779,0
-0.939837,7.014914,0
11.595132,1.775950,0
4.615668,1.384083,0
-0.642699,1.092324,0
10.229034,1.036144,0
3.330674,0.955277,0
5.092507,1.418664,0
7.722544,3.768887,0
10.662110,2.604372,0
0.575858,0.834527,0
3.122986,1.209987,0
3.865756,1.529557,0
7.706159,1.374730,0
8.088888,3.581988,0
5.173412,1.131562,0
2.448180,5.017496,0
6.138122,1.807860,0
3.743406,4.134282,0
-1.254524,8.783720,0
11.132302,1.880976,0
7.691443,1.619831,0
3.349057,1.837025,0
10.978816,2.198421,0
7.626783,1.359197,0
9.645202,1.882620,0
11.088949,2.275203,0
10.889613,1.945271,0
-1.374662,8.535429,0
11.000725,2.071820,0
8.035010,3.123192,0
2.158720,1.017073,0
2.454423,5.202928,0
2.290598,5.294352,0
-0.617325,1.203978,0
3.327223,4.643577,0
0.664073,1.855514,0
3.272585,4.695278,0
3.683455,4.286322,0
3.367837,1.013942,0
3.500762,4.858900,0
3.519415,3.767184,0
3.133021,3.801742,0
-0.775177,1.533359,0
7.449407,3.708954,0
-1.530895,8.670968,0
2.109251,1.129073,0
2.438904,0.973961,0
2.195841,1.017480,0
-1.111328,1.363749,0
4.004303,0.944746,0
-1.146395,7.261419,0
4.031272,1.498760,0
-0.690743,1.230406,0
-0.495310,1.175691,0
-1.405281,8.761879,0
-1.431386,8.319755,0
-0.665935,8.815217,0
2.290343,1.123571,0
-0.743017,1.103539,0
0.218912,1.662935,0
-0.218444,8.204725,0
2.157453,0.939135,0
-0.841118,1.223590,0
-0.164733,7.993858,0
2.738916,4.026995,0
-0.670016,8.688839,0
11.394418,1.247488,0
-1.075998,1.570744,0
0.763543,1.736799,0
-1.352104,8.292953,0
1.109377,1.292510,0
-0.790974,8.471224,0
7.982483,3.111680,0
2.461281,4.451168,0
2.481468,4.431584,0
2.469462,4.442629,0
3.362581,1.096600,0
5.257134,2.980409,0
-0.806397,8.896442,0
1.935371,1.026781,0
9.100476,1.914447,0
3.243269,0.974896,0
0.802687,1.969105,0
4.948592,1.264926,0
9.701463,1.542134,0
3.030131,3.923053,0
4.979980,1.334802,0
2.425771,1.013857,0
3.512252,4.366629,0
4.128467,2.610388,0
7.904978,3.581962,0
2.914667,3.887512,0
2.756950,1.528786,0
8.156685,3.501770,0
3.357059,4.615171,0
4.988260,1.293434,0
0.064334,1.871132,0
0.197795,1.705914,0
1.624322,1.910756,0
2.962112,1.716521,0
4.043148,1.530761,0
-0.255348,8.101184,0
4.977540,1.338453,0
3.996819,1.380372,0
-0.716684,8.825107,0
5.351753,1.414672,0
1.713026,1.069168,0
-1.012311,8.195524,0
2.703507,2.058999,0
0.281481,1.035348,0
5.714280,1.819192,0
8.005785,3.681450,0
-0.706768,8.518473,0
2.910588,3.936849,0
4.981104,1.526200,0
3.138716,1.437225,0
8.208517,3.516259,0
-0.795749,7.938938,0
3.891067,1.206117,0
1.618103,1.074212,0
-1.031547,7.431504,0
-1.141794,8.813360,0
3.525360,1.484797,0
3.937294,1.030345,0
-0.344632,1.127630,0
8.963700,2.816141,0
9.023396,2.843102,0
2.179806,0.970866,0
3.545054,1.169972,0
7.225488,1.202709,0
11.166145,2.291973,0
-0.806868,8.338637,0
0.436874,0.822480,0
0.556027,1.153913,0
-0.546050,0.964750,0
0.125349,1.543912,0
4.079760,2.174396,0
11.228843,2.019430,0
-0.719287,8.503800,0
8.237463,3.550435,0
11.082789,2.042040,0
-1.238907,8.697877,0
8.076945,3.064556,0
1.666974,1.123117,0
10.780112,1.476500,0
8.231053,3.440831,0
8.146299,2.993973,0
9.104155,1.965590,0
11.282084,2.031007,0
-0.871653,1.859428,0
5.580596,1.640583,0
8.951674,2.060820,0
3.819476,4.018771,0
3.120977,4.382355,0
9.208313,1.919937,0
2.975322,3.964458,0
2.815427,4.240613,0
8.064518,3.093803,0
7.992526,2.938481,0
3.987033,1.598966,0
8.757027,1.883461,0
7.857924,2.213066,0
8.189646,3.620228,0
9.484913,2.366190,0
9.130396,1.837740,0
6.415314,1.574209,0
9.292945,2.607879,0
2.657545,4.130015,0
2.343503,5.262579,0
-0.087209,7.467150,0
2.305580,5.272452,0
-0.225891,7.069883,0
3.941656,0.917216,0
3.167229,4.380084,0
-0.407055,7.769566,0
9.469404,2.628022,0
-0.393449,7.740934,0
-0.498477,7.606710,0
-0.434832,7.662608,0
-0.176220,6.905713,0
-0.172899,7.995145,0
-1.481787,8.328856,0
7.714153,3.352382,0
-0.912647,8.823175,0
-1.296928,7.664296,0
-0.958817,1.263843,0
3.915771,3.738551,0
-1.111411,7.319164,0
2.857929,3.992351,0
7.745968,1.289361,0
2.854392,1.399454,0
-1.040872,1.310307,0
-1.113469,7.644950,0
7.940390,3.283183,0
3.975981,1.063777,0
2.572858,4.300433,0
-0.115110,1.134204,0
2.565907,4.293440,0
11.157303,0.999234,0
2.680011,1.990672,0
-0.736272,1.585585,0
-1.021977,7.232591,0
0.538073,1.412930,0
8.051601,3.614928,0
0.477545,1.564471,0
0.040290,7.010100,0
-0.614846,1.614281,0
2.621355,4.180449,0
10.923615,0.948044,0
2.943176,1.033214,0
10.910685,0.955418,0
10.729481,1.057978,0
4.940292,1.026464,0
1.163202,1.276218,0
11.003541,2.029680,0
-0.621378,8.909387,0
0.865855,1.392712,0
7.102610,3.135495,0
-0.996054,1.375138,0
3.744038,1.338531,0
2.849996,1.369450,0
-0.177763,8.130684,0
0.537488,1.203368,0
-0.601853,8.875937,0
10.319450,1.469549,0
6.368927,2.033905,0
6.028897,2.027114,0
-0.127785,8.061666,0
3.831672,4.236197,0
8.214240,3.554784,0
3.864915,4.078518,0
4.546375,1.833178,0
9.306926,2.587415,0
-1.403767,8.754232,0
5.723362,1.823144,0
11.232861,1.208065,0
7.970599,3.136666,0
3.972989,2.642661,0
3.552017,4.239201,0
-1.321970,8.109239,0
4.920526,1.057609,0
2.329387,5.207472,0
-0.654061,1.003304,0
-1.193286,7.395293,0
4.047639,1.288242,0
3.875449,1.251972,0
0.267973,1.014669,0
4.324008,1.440422,0
4.824764,1.158650,0
3.802774,0.858524,0
0.434688,1.213998,0
1.085498,1.284982,0
2.606370,1.265973,0
10.090420,1.093752,0
7.689075,3.425349,0
-1.272243,7.684032,0
-0.870922,8.320439,0


==> Plots/fixed_plot/bhw_outliers.csv <==
x,y
1,91
2,48
2,58


==> Plots/fixed_plot/dread_outliers.csv <==
x,y
1,28
1,29
1,50
2,17
2,20

